Concolic Unbounded-Thread Reachability via Loop Summaries (Extended Technical Report)

We present a method for accelerating explicit-state backward search algorithms for systems of arbitrarily many finite-state threads. Our method statically analyzes the program executed by the threads for the existence of simple loops. We show how such loops can be collapsed without approximation into Presburger arithmetic constraints that symbolically summarize the effect of executing the backward search algorithm along the loop in the multi-threaded program. As a result, the subsequent explicit-state search does not need to explore the summarized part of the state space. The combination of concrete and symbolic exploration gives our algorithm a concolic flavor. We demonstrate the power of this method for proving and refuting safety properties of unbounded-thread programs.

==> data/bp-m.dat <==
% id	 M bws	 M cutr
1	1.40	5.57
2	1.42	5.57
3	1.58	5.60
4	1.58	5.60
5	1.63	5.64
6	1.41	5.67
7	1.42	5.67
8	1.44	5.67
9	1.43	5.68
10	1.43	5.68
11	1.50	5.69
12	1.49	5.69
13	1.43	5.69
14	1.44	5.70
15	1.42	5.70
16	1.50	5.70
17	1.46	5.70
18	1.42	5.73
19	1.51	5.73
20	1.46	5.74
21	2.38	5.74
22	1.89	5.75
23	2.71	5.75
24	2.10	5.76
25	2.10	5.76
26	1.91	5.76
27	1.63	5.76
28	3.70	5.77
29	1.63	5.77
30	2.92	5.77
31	1.71	5.77
32	2.79	5.77
33	2.20	5.78
34	1.61	5.78
35	3.18	5.78
36	1.89	5.78
37	2.39	5.79
38	2.05	5.80
39	3.70	5.80
40	1.76	5.80
41	2.90	5.80
42	2.22	5.80
43	1.58	5.82
44	2.62	5.82
45	1.39	5.82
46	2.04	5.82
47	2.27	5.83
48	5.63	5.83
49	2.89	5.83
50	3.44	5.83
51	1.60	5.84
52	1.94	5.85
53	7.43	5.86
54	4.09	5.86
55	3.30	5.87
56	1.60	5.87
57	2.23	5.87
58	1.95	5.87
59	1.97	5.88
60	1.69	5.88
61	4.86	5.88
62	3.70	5.88
63	6.66	5.89
64	2.91	5.89
65	2.13	5.90
66	3.63	5.90
67	3.63	5.90
68	6.40	5.90
69	3.57	5.91
70	6.79	5.91
71	4.63	5.92
72	14.39	5.92
73	2.02	5.97
74	1.41	5.98
75	4.52	5.99
76	1.61	6.04
77	1.61	6.05
78	1.98	6.11
79	2.70	6.12
80	12.46	6.12
81	3.70	6.18
82	6.83	6.18
83	3.69	6.29
84	3.61	6.29
85	9.63	6.30
86	3.66	6.31
87	6.53	6.32
88	18.02	6.33
89	24.58	6.40
90	24.58	6.40
91	7.17	7.15
92	7.31	7.16
93	14.65	7.16
94	14.52	7.16
95	9.37	7.18
96	14.27	7.32
97	30.64	7.89
98	26.38	8.05
99	1.59	10.15
100	45.33	11.13
101	407.54	11.19
102	430.12	11.33
103	1.67	13.00
104	22.65	13.09
105	23.68	13.61
106	61.78	14.45
107	41.72	14.63
108	1753.74	14.76
109	51.52	14.80
110	41.72	23.25
111	287.40	24.36
112	36.16	24.80
113	143.41	28.53
114	95.46	29.52
115	49.71	34.50
116	71.87	49.51
117	226.95	57.76
118	167.00	61.42
119	166.49	62.23
120	509.49	115.21
121	293.91	128.85
122	81.80	4096.00
123	4096.00	4096.00
124	4096.00	4096.00

==> data/bp-safe-m.dat <==
%  M bws	 M cutr
1.50	7.20
1.50	7.17
2.90	7.59
2.79	7.52
3.70	7.78
81.80	4096.00
1.49	7.18
2.22	7.62
1.46	7.20
1.94	7.71
3.44	8.16
26.38	14.18
1.97	7.74
6.83	11.15
6.66	11.26
3.70	9.04
3.30	8.18
1.46	7.22
1.44	7.13
14.65	12.08
14.52	12.02
3.70	7.72
4096.00	21.21
1.63	7.43
3.69	9.58
6.79	8.13
6.40	9.33
2.70	8.09
9.37	13.09
5.63	10.95
1.43	7.16
1.69	7.71
1.63	7.43
3.61	9.61
1.42	7.13
1.41	7.46
1.59	12.20
4096.00	34.95
4096.00	35.94
14.39	11.34
4.86	8.07
2.38	7.81
41.72	29.56
1.39	7.26
1.67	15.25
3.18	7.68
1.61	7.71
1.61	7.70
2.92	7.52
1.89	7.37
30.64	15.20
2.71	7.56
45.33	17.48
7.43	11.10
2.89	7.98
6.53	12.63

==> data/bp-safe-t.dat <==
% T bws	 T cutr
0.09	0.03
0.07	0.02
1.4	0.42
2.42	0.5
1.82	0.25
157.78	3600
0.07	0.03
0.92	0.19
0.02	0.01
0.45	0.11
3.1	1.18
157.72	18.66
0.47	0.12
5.12	2.31
26.97	5.2
6.64	1.57
4.69	1.08
0.02	0.02
0.02	0.01
107.04	6.29
105.14	6.7
5.67	0.97
3600	254.85
0.05	0.13
1.06	1.8
21.17	1.45
17.92	2.57
1.08	0.48
42.49	26.88
18.19	12.94
0.01	0.01
0.1	0.14
0.05	0.05
1.01	1.75
0.01	0.02
0.01	0.01
0.01	0.37
3600	171.16
3600	176.97
63.65	9.91
6.91	1.04
2.15	2.16
1703.41	415.38
0.01	0.05
0.01	0.62
1.75	0.51
0.06	0.08
0.05	0.08
1.96	0.44
0.14	0.05
181.25	30.05
1.86	0.75
931.92	127.14
35.15	6.66
3.03	0.99
12.16	20.88

==> data/bp-unsafe-m.dat <==
% id	 M bws	 M cutr
1	1.40	6.99
2	1.42	7.00
3	1.58	7.04
4	1.58	7.04
5	1.63	7.10
6	1.41	7.11
7	1.43	7.14
8	1.43	7.14
9	1.42	7.16
10	1.44	7.16
11	1.42	7.20
12	1.71	7.27
13	1.51	7.28
14	1.91	7.29
15	1.61	7.30
16	1.89	7.32
17	1.58	7.36
18	2.05	7.39
19	2.10	7.39
20	1.76	7.41
21	2.20	7.43
22	1.95	7.45
23	2.91	7.45
24	2.39	7.48
25	1.60	7.48
26	2.13	7.50
27	1.60	7.52
28	4.52	7.59
29	2.04	7.60
30	2.27	7.66
31	2.23	7.70
32	1.98	7.81
33	2.02	7.96
34	2.62	8.25
35	3.63	8.27
36	4.09	8.96
37	4.63	8.98
38	3.57	9.04
39	3.70	9.30
40	3.66	9.79
41	7.17	10.26
42	7.31	10.29
43	12.46	10.48
44	9.63	11.09
45	18.02	11.16
46	14.27	11.62
47	24.58	12.24
48	4097.00	15.18
49	430.12	15.52
50	4097.00	19.35
51	22.65	20.15
52	23.68	20.41
53	61.78	20.86
54	41.72	21.05
55	4096.00	30.82
56	4097.00	32.64
57	4096.00	4096.00
58	4096.00	4096.00
59	49.71	4109.99

==> data/bp-unsafe-t.dat <==
%  T bws	 T cutr
0.02	0.01
0.01	0.02
0.26	0.09
0.02	0.01
0.54	0.15
0.02	0.01
0.36	0.12
0.01	0.01
0.03	0.07
0.47	0.48
37.22	4.95
0.09	0.08
1.18	0.91
0.98	0.28
0.01	0.02
0.01	0.03
11.76	1.34
11.85	0.98
0.14	0.03
101.19	5.33
1035.62	0.26
0.07	0.04
0.16	0.02
3600	3600
2.1	0.52
0.15	0.12
321.81	132.02
1.1	1.04
0.83	0.77
0.02	0.03
3600	0.13
934.3	0.14
0.07	0.05
1.29	0.11
0.07	0.05
0.03	0.05
0.59	0.01
0.41	0.19
221.99	15.81
150.99	17.84
2.04	0.35
0.1	0.04
201.13	75.81
0.03	0.02
14	2.52
0.07	0.03
1279.75	363.55
139.99	30.19
150.9	32.06
0.47	0.12
0.2	0.08
3600	51.12
0.1	0.01
47.13	6.61
0.24	0.05
62.95	4.1
8.51	1.42
1.17	0.41
1.9	1.73
3600	481.73
3600	1515.09
3600	1189.94
3600	375.9
0.36	0.09
100.75	5.48
1.89	0.57
3600	489.57
3600	471.17

==> data/pn-m.dat <==
% id	 M bws	 M cutr
1	1.43	5.64
2	1.42	5.66
3	1.42	5.66
4	1.42	5.66
5	1.42	5.67
6	1.41	5.68
7	1.45	5.70
8	1.59	5.70
9	1.41	5.70
10	1.41	5.71
11	2.89	5.71
12	2.89	5.72
13	1.99	5.74
14	1.48	5.74
15	1.49	5.75
16	1.70	5.75
17	1.79	5.75
18	5.57	5.79
19	2.54	5.79
20	2.25	5.80
21	1.40	5.80
22	31.60	5.81
23	3.73	5.84
24	4.08	5.86
25	5.10	5.87
26	4.16	5.92
27	1.40	7.08
28	1.40	7.11
29	1.70	7.42
30	19.68	9.36
31	12.18	10.44
32	14.39	11.78
33	13.65	13.04
34	17.62	14.13
35	20.32	16.30
36	56.80	16.78
37	32.44	25.19
38	58.38	40.13
39	59.95	41.16
40	99.22	42.32
41	112.07	57.97
42	137.27	88.24
43	139.29	105.46
44	131.34	134.25
45	220.29	242.43
46	4096.00	4096.00
47	4096.00	4096.00
48	4096.00	4096.00
49	4096.00	4096.00

==> data/pn-safe-m.dat <==
%  M bws	 M cutr
1.41	7.16
4096.00	4096.00
4.16	9.52
4096.00	4096.00
4096.00	4096.00
20.32	22.47
1.99	7.59
4096.00	4096.00
4096.00	4096.00
3.73	8.52
56.80	22.65
4096.00	4096.00
1.79	7.41
4096.00	4096.00
4096.00	4096.00
4096.00	4096.00
2.25	7.69
32.44	31.00
5.10	9.05
1.43	7.12
2.54	7.89
1.42	7.13
5.57	9.37

==> data/pn-safe-t.dat <==
%  T bws	 T cutr
0.01	0.15
3600	3600
4.44	7.74
3600	3600
3600	3600
159.39	326.17
0.52	0.45
3600	3600
3600	3600
3.36	2.89
1318.7	636.37
3600	3600
0.23	0.22
3600	3600
3600	3600
3600	3600
0.29	0.8
363.53	454.4
4.59	6.75
0.01	0.01
0.99	0.94
0.01	0.01
6.58	11.82
3.44	2.52
0.01	0.01
3600	48.23
0.02	0.09
0.02	0.07
0.02	0.02
0.03	0.04
0.02	0.08

==> data/pn-unsafe-m.dat <==
%  M bws	 M cutr
4096.00	4096.00
1.70	7.42
1.40	7.11
1.40	7.08
4096.00	4096.00
4096.00	4096.00

==> data/pn-unsafe-t.dat <==
%  T bws	 T cutr
3600	3600
0.06	0.08
0.02	0.1
0.01	0.05
3600	3600
3600	3600
169.54	73.49
24.36	19.98
23.34	29.92
18.55	16.76
53.33	39.42
0.05	0.06
1.45	0.81
1.47	0.88
0.1	0.05
0.02	0.03
0.07	0.02
0.06	0.03
